The Eccentric Nature of Eccentric Tidal Disruption Events

Upon entering the tidal sphere of a supermassive black hole, a star is ripped apart by tides and transformed into a stream of debris. The ultimate fate of that debris, and the properties of the bright flare that is produced and observed, depends on a number of parameters, including the energy of the center of mass of the original star. Here we present the results of a set of smoothed particle hydrodynamics simulations in which a $1~M_\odot $, $\gamma = 5/3$ polytrope is disrupted by a $10^6 ~M_\odot$ supermassive black hole. Each simulation has a pericenter distance of $r_{\rm p} = r_{\rm t}$ (i.e., $\beta \equiv r_{\rm t}/r_{\rm p} = 1$ with $r_{\rm t}$ the tidal radius), and we vary the eccentricity $e$ of the stellar orbit from $e = 0.8$ up to $e = 1.20$ and study the nature of the fallback of debris onto the black hole and the long-term fate of the unbound material. For simulations with eccentricities $e \lesssim 0.98$, the fallback curve has a distinct, three-peak structure that is induced by self-gravity. For simulations with eccentricities $e \gtrsim 1.06$, the core of the disrupted star reforms following its initial disruption. Our results have implications for, e.g., tidal disruption events produced by supermassive black hole binaries.

==> referee_response.txt <==
We thank the referee for carefully reading the manuscript and providing his or her comments, which have added to the clarity of the paper. We respond to his or her comments in turn below, and we have added an acknowledgement to the anonymous referee in the acknowledgements of the paper.

- Abstract: Clearly state in the abstract for which beta (i.e. beta=1) the simulations were made.

Response: We have added a sentence fragment to the abstract that states that we maintain a constant \beta = 1 for all the simulations.


- l 18: The claim at the end of the abstract: "Our results have implications for, e.g., tidal disruption events produced by supermassive black hole binaries." should be strongly supported in the text (or omitted from the abstract). As it is now, it is only relatively briefly addressed at the end of section "4. Summary and Conclusions."

Response: We have added a new paragraph to the end of the summary and conclusions section that more completely describes the implications of our results for the detection of supermassive black hole binaries (see boldfaced text in the last paragraph of section 4). We have also moved our previous discussion of the formation of eccentric TDEs by supermassive black hole binaries to the introduction (see the boldfaced text in the second paragraph of the introduction).


- l 58- 60: Also Clerici&Gomboc 2020 performed simulations for different values of the penetration factor. It would appropriate to add citation here.

Response: We have added a citation to Clerici & Gomboc 2020 (bold text) in the section appropriate to simulations for different values of the penetration factor 


- l 68: Here it would be more appropriate to cite Hayasaki et al 2018.

Response: We have changed the citation from Park & Hayasaki 2020 to Hayasaki et al 2018 (bold text).


- l 76: Rees 1988 is the right citation for the half-half ratio of bound and unbound material, however he did not show that or how this ratio changes due to the binding energy distribution in the star. Give more appropriate citation for that.

Response: This point can be found in Rees (1988); see the last sentence of the section, ``Specific binding energy of debris elements,'' in Rees (1988) (the minimum and maximum energies include a factor that is equal to the binding energy of the original star).


- l 79: It would be appropriate to cite here (in addition to Phinney 1989) also Rees 1988, who was the first to publish this (although as pointed out in Rees 1990 "A stupid error in this paper led to the late-time decline in the infall rate of stellar debris being given as t-5/2 rather than t-5/3.").

Response: We have added a citation to Rees 1988 in addition to the citation to Phinney 1989 and a footnote that points out the comment in Rees (1990) (thank you for pointing this out to us!).


- l 121-122: There is some confusion between whether the frozen-in is at the pericenter or at tidal radius. For beta = 1 this is the same, however for general values of beta it is not. Lodato et al 2009 used the situation at the pericenter passage.

Response: We have qualified our reference to Lodato et al. (2009) for their implementation of the frozen-in approximation; see the boldfaced text at the end of the first sentence in the first paragraph of section 2.


- l 155-167: Comment in this paragraph also the case of e=1.00.

Response: We have added a discussion on the comparison between the e = 1.01 and e = 1.00 curves as well as a comment about the general trend in peak height and location with respect to eccentricity.


- l 162: How is tau (and the value tau=100) related to time t (expressed in years in Fig. 2)? State clearly.

Response: This is stated below Equation (2) in-line with the text: ``We follow Darbha et al. (2018) and let \tau \equiv t/t_0 be the dimensionless time since disruption where t_0 is given by t_0 = ...''


- l 179-182: State clearly what is the gravity description used in simulations (Newtonian, post-Newtonian or GR) and how is self-gravity treated (I presume it is Newtonian). State the equation of state used, initial distance of the star and other relevant information about the simulation setup.

Response: We have added a description of the details of the simulations we performed. The equation of state used in our simulations is adiabatic. We initialize our simulations by placing the star a distance of 5 r_t from the supermassive black hole, and assign a velocity to each of the particles corresponding to the eccentricity of the disruption.


- l 204: State clearly, that this is for e=0.8

Response: We have added that this figure refers to e = 0.80 in the text.


- l 209: Define what is T, and its relation to t in yrs (given in figures).

Response: This was a relic of a past version of the paper; we have corrected it in accordance with the current version of figure 3. 


- l 210: The claim that the plateaus "become flatter with decreasing eccentricity," is not evident to me - please, explain better.

Response: We have removed this and the next sentence from the text as we agree with the referee that the trend was not obvious.


- l 216: It is not sufficiently clear which "the location within the stream" is meant?

Response: We have removed this sentence in accordance with the previous comment.


- Fig. 2, caption mentions purple and orange lines. I see these lines as blue and brown. I suggest to select appropriate, clear, colours.

Response: We have updated figure 2 such that the \propto t^{-7/3} curve is now black and has a different dot-dashing style to distinguish it from the other curves. We have also updated the caption in figure 2 to reflect these changes.


- l 234-235: "The peak in the mass distribution about the stellar core creates the elongated peak in disruptions"- state clearly that this peak is what is called secondary peak in later descriptions, for example in the caption of Fig. 4 it is not entirely clear what is meant by "secondary and third peak".

Response: We have clarified this sentence to indicate we are referring to the central peak of the mass distribution in this and future sections. We have also clarified that this structure is responsible for the secondary peak in the mass fallback curves shown in the top left, top right, and bottom left of figure 4.


- l 237-239: It is not clear what is meant with "is sheared out of the fallback curve by the diverging nature of the velocity field about the center of mass."

Response: We have removed this sentence from the manuscript.


- l 241-250: This paragraph is about Figure 5. Explain more why is Fig. 5 relevant. It would be interesting/insightful to make comparison between fallback rate calculated from dm/dE and calculated directly from your simulations for all eccentricity cases.

Response: We have added a discussion to the end of this paragraph comparing the frozen-in prediction for dm/d\epsilon for a parabolic disruption, to dm/d\epsilon from our parabolic simulation. 


- Fig. 4, caption: "eccentric to marginally eccentric disruptions" - It is not explained what is meant by marginally eccentric? If this is by the definition used in Park&Hayasaki 2020, then clearly state so, preferably in the text. Note that in the introduction it is said that (contrary to Park&Hayasaki 2020) term "eccentric" is used for all non-parabolic orbits (including hyperbolic).

Response: We have updated the caption to be more consistent with our previous discussion about partially bound, completely bound, and unbound disruptions, and omitted the reference to the  ``marginally eccentric/eccentric" taxonomy.


- l 267-268: "Looking at the trend downward in eccentricity, the stream fragments into more clumps of lower density" - can you make this statement more quantitative?

Response: We have added a description of the clumping dynamics as a function of eccentricity (i.e. more clumps at higher densities sooner in more eccentric disruptions) by quantifying the relationship in peak density at a fixed moment in time between two simulations at different eccentricities. We also quantify the number of clumps formed just under 2 months post-disruption for e = 1.06 and e = 1.05.


- Fig. 6: Size scale in the figure and density scale (colour corresponding to density values) are missing.

Response: We have added a colour bar indicating the density scale and a legend for the length scale in terms of solar radii.


- l 315-318: I suggest to add to possible reasons for fitting in Park&Hayasaki 2020 also "and to obtain analytic expressions."

Response: We have added this to this sentence.


- l 400-407: "As time advances, the density near the marginally bound radius within the stream (which is itself a nebulous concept; see the discussion in Guillochon & Ramirez-Ruiz 2013 for their definition of what it means to be bound to the star vs the hole) will decrease more dramatically owing to the combined effects of the accretion onto the surviving star and the tidal stretching of the stream as induced by the black hole." - This is not clear or evident. Explain more clearly.

Response: We mean that the density near the Hill sphere of the star will decline more dramatically compared to the rest of the debris stream because of the combined effects of accretion onto the star and the tidal stretching as induced by the tidal potential of the black hole. Because of the more dramatically declining mass in this region of the stream, the density profile near this point (or the dm/d\epsilon curve, where \epsilon is the usual keplerian energy) will display a steep cusp that grows steeper (but still reaches a finite minimum) over time. This can be seen in the left-hand panel of Figure 6 in Gafton et al. (2019). We have added additional explanation along these lines to the manuscript.


- l 433-434: "the entire mass of the disrupted star is accreted by the black hole" - This can be misunderstood as being swallowed by the black hole (accreted behind Schwarzschild radius). What I think authors mean to say is that in their treatment these particles are taken out of the simulations after they cross r_t. In fact, the material returns to the vicinity of the BH and starts forming an accretion disc.

Response: We have modified this sentence to better reflect that this is a simulated accretion radius, at which particles are removed from the simulation.


- p. 8, 2nd column: Detailed discussion on the fragmentation and zombie core would be better placed in previous section, i.e. in 3.2.2, where results are presented.

Response: We have made a new section, 3.2.3., that discusses zombie core formation and presents the fragmentation arguments. 


- l 491-498: It is not sufficiently clear how the first part "If the stream had equal amounts of power..." is connected with the second part "because it is the most unstable mode that grows fastest...".

Response: We meant if the stream had equal amounts of power *for each disruption*, i.e., independent of the eccentricity of the initial stellar orbit. We have reworded this and added a few explanatory sentence fragments in accordance with our initial intended meaning. 


- l 509-510: "the tidal encounter is deeper" - state clearly what is meant with this- is it higher beta?

Response: We have modified this sentence and substituted "deeper" for lower in eccentricity. Deeper had originally referred to the ``less glancing" interaction between the disrupted star and the tidal sphere of the black hole.


- l 532-537: "In one case studied in Nixon et al 2021..." - It is not clear what is the relation or added value of this sentence here.

Response: This sentence provides evidence to support the previous suggestion that the dividing line between full and zombie disruption can lead to interesting outcomes: instead of one single core or many (>>1) fragments, the stream condenses into five knots of mass ~ tens of percent of the mass of the original star. We have further clarified this in a parenthetical note at the end of this sentence. 


- p 9. 2nd column: Discussion on different mechanisms which bring stars close to the black hole justifies the selection of orbital parameters and would belong more in the beginning of the manuscript, not at the end.

Response: We have removed this discussion from this section and added it to the introduction.


- The manuscript is missing clear conclusions. I would suggest to clearly separate discussion of results and conclusions.

Response: We have significantly shortened the summary and conclusions section by moving the discussion of the instability into a new subsection within section 3. The summary and conclusions now consists of three paragraphs, the first two of which are clearly summarizing the results of the paper, and the last of which (which also begins with ``We conclude by noting'') is a conclusion that we draw based on our results. 


